AI-ready design of realistic 2D materials and interfaces with Mat3ra-2D

Artificial intelligence (AI) and machine learning (ML) models in materials science are predominantly trained on ideal bulk crystals, limiting their transferability to real-world applications where surfaces, interfaces, and defects dominate. We present Mat3ra-2D, an open-source framework for the rapid design of realistic two-dimensional materials and related structures, including slabs and heterogeneous interfaces, with support for disorder and defect-driven complexity. The approach combines: (1) well-defined standards for storing and exchanging materials data with a modular implementation of core concepts and (2) transformation workflows expressed as configuration-builder pipelines that preserve provenance and metadata. We implement typical structure generation tasks, such as constructing orientation-specific slabs or strain-matching interfaces, in reusable Jupyter notebooks that serve as both interactive documentation and templates for reproducible runs. To lower the barrier to adoption, we design the examples to run in any web browser and demonstrate how to incorporate these developments into a web application. Mat3ra-2D enables systematic creation and organization of realistic 2D- and interface-aware datasets for AI/ML-ready applications.

==> data/Mat3ra-Made-Materials-Categorization-science.tsv <==
Domain	Dimensionality	Category	Variants
Pristine Structures	3D	Ideal Crystal	
	2D	Monolayer	
	2D	Slab	Simple, Reconstructed
	1D	Nanotape	
	1D	Nanowire	
	0D	Nanoparticle	
	0D	Nanoribbon	
Compound Pristine Structures	2D	Heterostack	
	2D	Interface	Simple, ZSL, Twisted Interface, Commensurate Lattice
	2D	Multi-Layer	
	0D	Nanoribbons Interface	
Defective Structures	3D	Amorphous	
	2D	Adatom	
	2D	Grain Boundary Planar	Bulk, on the Surface
	2D	Island	
	2D	Terrace	
	1D	Grain Boundary Linear	
	0D	Defect Pair	
	0D	Interstitial	
	0D	Substitution	
	0D	Vacancy	
Processed Structures	3D	Perturbation	
	2D	Passivated Surface	
	1D	Passivated Edge	
	0D	Passivated Edge	


==> data/Mat3ra-Made-Materials-Categorization-software.tsv <==
Component	Purpose	Key Examples (⇢ YAML keys)	Typical Use-Chain
Core Entities	Irreducible physical pieces that must exist somewhere in every model.	crystal, vacuum, atom, crystal_site	crystal ⇢ define crystal_site ⇢ substitute atom
Auxiliary Entities	Pure descriptors for the build.	supercell_matrix_3d, miller_indices, shape_function	supply miller_indices ⇢ orient a slab_unit_cell
Reusable Entities	Frequently reused “macro blocks” encoded once, referenced everywhere.	supercell, atomic_layers_unique, slab_unit_cell, ribbon_section, nanoparticle	pick atomic_layers_unique ⇢ stack ⇢ add vacuum ⇢ yield a slab
Operations	Algorithms that transform or combine entities. Split in two buckets:  • Modifications – change an entity in place • Combinations – join multiple entities	Modifications: strain, repeat, perturb Combinations: stack, merge	repeat a supercell ⇢ strain it ⇢ stack with a monolayer ⇢ merge Li atom as an intercalant
			
			
			
Dimensionality	YAML key	Purpose	Required / optional fields
3D	crystal	Ideal bulk lattice + basis.	(none – attributes live in the enclosing JSON)
	void	Delete all atoms inside a shape.	center_coordinate, shape (sphere, box, custom f(x,y,z))
2D	vacuum	Break periodicity, lower dimensionality.	direction, size (Å)
0D	crystal_site	Reference point inside a parent crystal.	coordinate, id?
	atom	Stand-alone atom (used for adatoms, interstitials).	chemical_element
			
			
			
Dimensionality	YAML key	Purpose	Example value
3D	supercell_matrix_3d	Repeat-count for unit-cell replication	[[2,0,0],[0,2,0],[0,0,2]]
2D	Miller_indices, termination	Plane orientation + surface stoichiometry	[1, −1] “Si-P6/mmm2”
0D	shape_function	Formula to carve custom 3D shape	f(x,y,z) = x²+y²-r²
			
			
			
Dimensionality	YAML key	Key fields (→ other entities)	The result
3D	supercell	crystal, matrix	Periodic repeat in all axes.
	strained_uniform	crystal, strain_percentage	Isotropic expansion.
	strained_non-uniform	crystal, strain_matrix	Full 3 × 3 strain.
2D	crystal_lattice_planes	crystal, miller_indices, use_conventional_cell	Infinite stack of (hkl) planes.
	atomic_layers_unique	↑ + terminations	Unique atomic layers for that orientation.
	atomic_layers_unique_repeated	↑ + termination_top, number_of_repetitions	N repetitions of those layers.
	slab_unit_cell	stack_components=[atomic_layers, vacuum], direction	Minimal (hkl) slab unit cell.
1D	ribbon_section	monolayer, miller_indices_2d, width	Generic nanoribbon.
	ribbon_section_hex	monolayer, edge_type, width, length	Zig-zag / armchair graphene ribbon.
	wire_section	shape, orientation	Arbitrary nanowire cut.
0D	nanoparticle	supercell, shape, orientation	Finite particle with vacuum.
			
			
			
Type	YAML key	What it does	Key parameters
Modifications	strain	Lattice deformation.	matrix
	repeat	Cartesian replication of the unit cell.	integer_matrix
	perturb	Displace atoms via function.	function, is_isometric
Combinations	stack	Staking of the two materials in a specified direction	stack_components, direction
	merge	Boolean union of two structures.	merge_structures, method

==> data/mat3ra_2d.txt <==
Cut the video before he inserts energy core into iron man 

Mat3ra 2D: Realistic 2D materials, w/ Defects, disorder, etc.

Mat3ra Webinar Series: Before we start
The goal of this webinar is to help users understand what the Mat3ra 2D is and how to benefit from using it
Every participant should be a registered Mat3ra.com user, but you can use the open-source codebase outside Mat3ra.com
We will share this presentation after the webinar
The webinar is recorded and will be @ youtube.com/mat3ra
One of the challenges in Materials Science today is that most of the data used to train machine learning models is data for ideal 3D crystals. 
While real-world applications require structures that are more complex, such as surfaces, interfaces and defects.

So we need a way to generate such materials.


Communicating with the presenters
Do ask questions at any time via Chat or Q&A
One of the challenges in Materials Science today is that most of the data used to train machine learning models is data for ideal 3D crystals. 
While real-world applications require structures that are more complex, such as surfaces, interfaces and defects.

So we need a way to generate such materials.


Vsevolod (Seth) Biryukov, M.Sc.
vsevolod.biryukov@mat3ra.com
2025-9
Webinar: Mat3ra 2D 
Part I: intro and basics
Greetings everybody! and welcome to Mat3ra 2D webinar series!
My name is Seth and I am going to present you a Python package for the design of 2D materials.

First, let's look over a presentation which will give you an overview of our approach, and then we'll get to hands-on experience.

The Problem
Most machine learning models are trained on bulk crystals.

This limits their accuracy in real-world applications.

We need to generate realistic materials for modeling/ML.

One of the challenges in Materials Science today is that most of the data used to train machine learning models is data for ideal 3D crystals. 
While real-world applications require structures that are more complex, such as surfaces, interfaces and defects.

So we need a way to generate such materials.


Solution
Create an easy-to-use framework for rapid design of realistic 2D materials.

Devise well-defined data structures for databases and AI/ML model training.

Demonstrate the approach with Jupyter notebooks

For that we created easy to use framework for materials design,
Our approach has well-defined data structures to help organize information in a database and make it easier to build machine learning models.
We demonstrate the application of our approach with a set of Jupyter notebooks that can be run in any web-browser.

Focus on 2D materials
Most of the real-world processes occur at the interface
Important for semiconductor electronics
Rapidly growing area of research
We primarily focus on 2D materials, because we believe this is the area of increased interest, it is important for electronics and batteries research, also most of the interesting processes occur at the interfaces, and the field is rapidly growing.
Here are some examples of structures generated with our package.

Implementation Components
Our implementation includes 5 components.

The Stack
(1) Data Standards (mat3ra-esse) – ontologies, categorization, and data structures with the corresponding schemas, used to store and exchange data
(2) Commonly-used example data (mat3ra-standata) – examples of entities adhering to the Data Standards from (1)
(3) Abstract Code – (mat3ra-code) the implementation of the entities as Python/JS/TS classes to operate with the data, as a set of classes and their methods.
(4) Specific Code (mat3ra-made) – for MAterials DEsign -- Python/JS implementation of the materials instances, and tools to operate with them.
(5) Code Usage Examples (mat3ra-api-examples) – collection of Jupyter Notebooks with usage examples.

Standards: mat3ra-esse package (on PyPi)
Purpose:
Defines schemas for materials, common physical concepts, and operations.


First, the package with Json Schemas for materials, physical properties and transformations

Common examples: mat3ra-standata package
NExt, Standata package, that has most commonly used structures. Names are reflecting the categories of each material making it easier to find one.

Code: mat3ra-made package (on PyPi)
Purpose:
Implements material instances and tools for transformations.
Provides definitions for main concepts like Material, Lattice, Basis and Cell.
Tools:
A set of functions for transforming and generating materials.
Includes builders and configurations for different material types.


The main package with the functional source code, implementing class instances and methods to work with materials.
And a set of analyzers, builders, modifiers and other tools for different material types. 

Usage examples: Reusable/Modifiable Notebooks
A set of Jupyter Notebooks for material transformation, available on GitHub.
Acts both as documentation and interactive tutorials.
Educational: Help new users learn the tools.
Practical: Serve as templates for specific tasks.
Collaborative: allow for sharing and reproduction.
The final component is set of Jupyter notebooks demonstrating the use of the package in a self-documenting manner.
They can be used as educational ones to help new users learn the package.

Notebooks can serve as templates, and can be adjusted for a specific use case.
And can be shared across the team and reproduced by multiple people easily.

Deployment: Pyodide - Python runtime in a web browser
Run Python notebooks without the need for installation and setup.
Accessed in Materials Designer.
Provides exchange of the materials data between the Web/JS and Python environments.
Allows for transformation with Mat3ra Made, Pymatgen, ASE.


[1] Shyue Ping Ong, et. al., *Python Materials Genomics (pymatgen) : A Robust, Open-Source Python Library for Materials Analysis.* Computational Materials Science, 2013, 68, 314–319. https://doi.org/10.1016/j.commatsci.2012.10.028
[2] Ask Hjorth Larsen, et. al., The Atomic Simulation Environment—A Python library for working with atoms J. Phys.: Condens. Matter Vol. 29 273002, 2017
The last stage is making this functionality available to the user.
We support running notebooks in Jupiter Lab, familiar to many.
We also support web-based Python kernel through Pyodide, which allows to run notebooks natively in the browser without any additional infrastructure.
This can be integrated into any web-application.

Implementation Details

Ontology: General Transformation
Every new structure starts as a Configuration (input materials + physical parameters).
A Builder consumes that configuration and returns the finished Material along with its provenance metadata.
We split process of the material creation into parts: Configuration, Transformation and Result.
For example, if we want to create a slab, we start with a bulk material, provide physical parameters for the target material such as Miller Indices, Thickness, Vacuum 
Then we use Slab Builder with a set of its own parameters that define how material is constructed or presented: for example xy supercell, whether the surface is orthogonal to the z axis and others.
Builder applied to the configuration yields a result, which is a surface in this case. For provenance and reusability we can store the description of original material and the transfromation as metadata inside the resulkting material.



Ontology: Interface Transformation Example
Define – Pick film and substrate materials, set their Miller indices, and choose the slab thickness for each.
Refine – Sometimes, multiple options are possible to construct the material: the ZSL analyzer returns matches with supercells and film strain matrix , scoring them by strain and interface area; you select the best trade-off for your study.
Build – Pass the chosen pair to the interface builder; it applies the supercell, adds vacuum if requested, and returns the final interface structure with strain and shift recorded as metadata.
Sometimes you might not know some of the parameters for the configuration right away. For example, for the interface you need to match the two parts, it’s done by providing supercell matrix and film strain matrix.
To get them we need a staged approach where we Define, Refine and then Build.
In Define part we do the same…
Then we use ZSL analyzer with it’s properties…
Get the configurations that are ranked by strain and size, we select…
Then we apply Interface builder …. As a result we get interface with metadata …. … 

Categorization of Materials
Domain
Dimensionality
Category
Variants
Pristine Structures
3D
Ideal Crystal
2D
Monolayer
2D
Slab
Simple, Reconstructed
1D
Nanotape
Defective Structures
1D
Nanowire
0D
Nanoparticle
0D
Nanoribbon
Compound Pristine Structures
2D
Heterostack
2D
Interface
Simple, ZSL, Twisted Interface, Commensurate Lattice
2D
Multi-Layer
0D
Nanoribbons Interface
Defective Structures
3D
Amorphous
2D
Adatom
2D
Grain Boundary Planar
Bulk, on the Surface
Pristine Structures
2D
Island
2D
Terrace
1D
Grain Boundary Linear
0D
Defect Pair
0D
Interstitial
0D
Substitution
0D
Vacancy
Processed Structures
3D
Perturbation
2D
Passivated Surface
1D
Passivated Edge
0D
Passivated Edge
To make it easier to find specific material or transformation we proposed such categorization.
At the top level materials grouped into domains: Pristine…
Then they are split by dimensionality…
At the end the final material class: ideal crystal, slab, interface, point defect etc
Also we divide them further with variants – which correspond to methods that were used to get the material – specific builders or analyzers…

Categorization of Materials (Part I)
Domain
Dimensionality
Category
Variants
Pristine Structures
3D
Ideal Crystal
2D
Monolayer
2D
Slab
Simple, Reconstructed
1D
Nanotape
Defective Structures
1D
Nanowire
0D
Nanoparticle
0D
Nanoribbon
Compound Pristine Structures
2D
Heterostack
2D
Interface
Simple, ZSL, Twisted Interface, Commensurate Lattice
2D
Multi-Layer
0D
Nanoribbons Interface
Defective Structures
3D
Amorphous
2D
Adatom
2D
Grain Boundary Planar
Bulk, on the Surface
Pristine Structures
2D
Island
2D
Terrace
1D
Grain Boundary Linear
0D
Defect Pair
0D
Interstitial
0D
Substitution
0D
Vacancy
Processed Structures
3D
Perturbation
2D
Passivated Surface
1D
Passivated Edge
0D
Passivated Edge
For today’s part I we going to focus on a subset of categories: … [NAME THEM]

What we’ll review today
Materials Designer App
Standata Materials Repository
Importing materials from Standata or filesystem
JupyterLite Environment 
JupyterLite Transformation in Materials Designer
Creation of: Slab, Interface - Helper Functions and Notebooks
So, for the hands-on demonstration we will go over…
MD: how to access it, UI, main components
Stadnata repo: how to use and search for materials
JL environment, 
JL TRansformation in MD… 
And we will use them all for creation of a set of materials: … [NAME]

Materials Designer

Example: Si(001) slab
For our first example, we going to create a simple … [SI SLAB…]

Example Material to construct: Si slab
Input: Si bulk
Target: Si(001) slab


Step 1/2: Material structure import
From a set of materials in mat3ra-standata 
from mat3ra.standata.materials import Materials
from mat3ra.made.material import Material

config = Materials.get_by_name_first_match("Si")
substrate = Material.create(config)
First, we start by importing material. We do this with the usage of Standata, which can be viewed as a static standalone database that can be queried. 
Then we convert it to material class to let us analyze and apply tools to build other structures in python.

Step 2/2: create slab
from mat3ra.made.tools.build.slab import create_slab

substrate_slab = create_slab(
   crystal=substrate,
   miller_indices = (0,0,1),
   termination_formula = None, # to get default
   number_of_layers = 3,
   vacuum = 10.0,
   xy_supercell_matrix = [[1, 0], [0, 1]],
   use_orthogonal_c = True,
   use_conventional_cell = True   
)


Silicon (001) Slab as seen in Materials Designer

Hands-on demonstration @ https://materials-designer.mat3ra.com

Example: Ge(001)/Si(001) interface(no strain matching)

Example Material to construct
Input: Si and Ge bulk
Target: Ge(001)/Si(001) interface
Steps: 
Define Silicon slab, 
Define Germanium slab, 
Define the Interface,
Build the interface Material

Example Material to construct: Ge Slab
Target: Ge(001) slab
Input: Ge bulk


Step 1/4: import materials

Step 1/4: import materials

Step 2/4: define slabs and interface settings 
FILM_INDEX = 1
FILM_MILLER_INDICES = (0, 0, 1)
FILM_THICKNESS = 3  # in atomic layers
FILM_VACUUM = 0.0  # in angstroms
FILM_TERMINATION_FORMULA = None  # if None, the first termination will be used
FILM_XY_SUPERCELL_MATRIX = [[1, 0], [0, 1]]
FILM_USE_ORTHOGONAL_C = True
FILM_XY_SHIFT = [0.0, 0.0]  # in Angstroms, shift the film slab in the XY plane relative to the substrate slab

SUBSTRATE_INDEX = 0
SUBSTRATE_MILLER_INDICES = (0, 0, 1)
SUBSTRATE_THICKNESS = 3  # in atomic layers
SUBSTRATE_VACUUM = 3.0  # in angstroms
SUBSTRATE_TERMINATION_FORMULA = None  # if None, the first termination will be used
SUBSTRATE_XY_SUPERCELL_MATRIX = [[1, 0], [0, 1]]
SUBSTRATE_USE_ORTHOGONAL_C = True

USE_CONVENTIONAL_CELL = True

INTERFACE_DISTANCE = 1.2  # in Angstrom
INTERFACE_VACUUM = 0.0  # in Angstrom

Step 3/4: create slabs
from mat3ra.made.tools.helpers import create_slab    
film_slab = create_slab(
        crystal=film,
        miller_indices=FILM_MILLER_INDICES,
        termination_bottom=film_termination,
        number_of_layers=FILM_THICKNESS, # in atomic layers
        vacuum=FILM_VACUUM, # in angstroms
        xy_supercell_matrix=FILM_XY_SUPERCELL_MATRIX,
        use_orthogonal_c=FILM_USE_ORTHOGONAL_C,
        use_conventional_cell=USE_CONVENTIONAL_CELL
    )

substrate_slab = create_slab(
        crystal=substrate,
        miller_indices=SUBSTRATE_MILLER_INDICES,
        termination_top=substrate_termination,
        number_of_layers=SUBSTRATE_THICKNESS, # in atomic layers
        vacuum=SUBSTRATE_VACUUM, # in angstroms
        xy_supercell_matrix=SUBSTRATE_XY_SUPERCELL_MATRIX,
        use_orthogonal_c=SUBSTRATE_USE_ORTHOGONAL_C,
        use_conventional_cell=USE_CONVENTIONAL_CELL
    )


Step 4/4: create interface
from mat3ra.made.tools.helpers import create_interface_simple_between_slabs

interface = create_interface_simple_between_slabs(
    film_slab=film_slab,
    substrate_slab=substrate_slab,
    gap =INTERFACE_DISTANCE,
    vacuum=INTERFACE_VACUUM,
    xy_shift=FILM_XY_SHIFT
)


Ge(001)/Si(001) interface

Hands-on demonstration @ https://materials-designer.mat3ra.com

Example: SrTiO3(110) O2 and SrTiO terminations

Example Material to construct
Input: SrTiO3 bulk
Target: SrTiO3(110) slab:
O2-terminated
SrTiO-terminated


Step 1/2: Material structure import
From a set of materials in mat3ra-standata 
from mat3ra.standata.materials import Materials
from mat3ra.made.material import Material

config = Materials.get_by_name_first_match("SrTiO3")
substrate = Material.create(config)

Step 2/2: create slab
from mat3ra.made.tools.build.slab import create_slab

substrate_slab = create_slab(
   crystal=substrate,
   miller_indices = (1,1,0),
   termination_formula = "O2" # or “SrTiO”
   number_of_layers = 1,
   vacuum = 10.0,
   xy_supercell_matrix = [[1, 0], [0, 1]],
   use_orthogonal_c = True,
   use_conventional_cell = True   
)


SrTiO3(011) O2 and SrTiO terminated slabs

Hands-on demonstration @ https://materials-designer.mat3ra.com

Example: SiO2(001)/Si(001) Interface

Example Material to construct
Target: SiO(001)/Si(001) interface
Input: Silicon, Silicon Oxide
Steps: 
Define Silicon slab, 
Define SiO2 slab, 
Use a ZSL analyzer for strain matching
Select optimal SiO2/Si Interface configuration
Build the interface Material

Example: Graphene/Ni(111) Interface

Example Material to construct
Target: Graphene/Ni(001) interface
Input: Graphene and Ni bulk
Steps: 
Define Graphene slab, 
Define Nickel slab, 
Use a ZSL analyzer for strain matching
Select optimal Gr/Ni Interface configuration
Build the interface Material

Step 1/6: Material structure import
From a set of materials in mat3ra-standata 
from mat3ra.standata.materials import Materials
from mat3ra.made.material import Material

substrate_config = Materials.get_by_name_first_match("Nickel")
film_config = Materials.get_by_name_first_match("Graphene")
substrate = Material(substrate_config)
film = Material(film_config)

Step 2/6: Define substrate slab (Ni)
from mat3ra.made.tools.build.slab import create_slab

substrate_slab = create_slab(
   crystal=substrate,
   miller_indices = (0,0,1),
   termination_formula = "Ni",
   number_of_layers = 3,
		# arguments below might be omitted since they are default
   vacuum = 10.0,
   xy_supercell_matrix = [[1, 0], [0, 1]],
   use_orthogonal_c = True,
   use_conventional_cell = True   
)


Step 3/6: Define film slab (Graphene)
from mat3ra.made.tools.build.slab import create_slab

film_slab = create_slab(
   bulk=film,
   miller_indices = (0,0,1),
   termination_formula = ”C”,
   number_of_layers = 1,
# arguments below might be omitted since they are default
   vacuum = 10.0,
   xy_supercell_matrix = [[1, 0], [0, 1]],
   use_orthogonal_c = True,
   use_conventional_cell = True   
)


Step 4/6: Generate Configurations with ZSL-Analyzer
from mat3ra.made.tools.build.interface import ZSLInterfaceAnalyzer


interface_analyzer = ZSLInterfaceAnalyzer(
		film=film_slab,
substrate=susbtrate_slab,
max_area=50.0,
)

interface_configurations = interface_analyzer.get_configurations()

(strained_film_slab, substrate_slab) = interface_configurations[0]

Step 5/6: Select Strain Matching Case

Step 6/6: Create Interface from selected configurations
from mat3ra.made.tools.build.interface import create_interface

interface_material = create_interface(
   film_configuration=strained_film_slab,
   substrate_configuration=substrate_slab,
xy_film_shift=[0.0, 0.0],
   gap=2.1,
   vacuum=10
)



Gr/Ni(001) Interface as seen in Jupyter Notebook

Hands-on demonstration @ https://materials-designer.mat3ra.com

Notebooks for typical uses

Notebooks for typical uses: jupyterlite.mat3ra.com
Materials Designer Web-App:  https://materials-designer.mat3ra.com/
We have notebooks…
Let me show you one of them live. We are going to use MD..

mat3ra-made is a Python framework for the design of realistic 2D materials

mat3ra-api-examples provides real-world 2D materials and interfaces examples (beyond ideal 3D crystals) as Jupyter notebooks

jupyterlite.mat3ra.com provides an online environment for using the framework

materials-designer.mat3ra.com hosts Materials Designer App for materials handling

All code is open source and available on GitHub and PyPi, we welcome contributions
Summary

Q&A

Sign up at:
https://platform.mat3ra.com/register
Cut the video before he inserts energy core into iron man 


==> data/materials_categorization.yaml <==
# This manifest describes the structure of materials categories and their components.

materials_category_components:
  entities:
    core:
      three-dimensional:
        - crystal
        - void
      two-dimensional:
        - vacuum
      one-dimensional:
      # empty directory
      zero-dimensional:
        - atom
        - vacancy
    auxiliary:
      three-dimensional:
        - supercell_matrix_3d
      two-dimensional:
        - miller_indices
        - supercell_matrix_2d
        - termination
      one-dimensional:
        - miller_indices_2d
      zero-dimensional:
        - crystal_site
        - point_defect_site
        - void_region
        - shape_function
    reusable:
      three-dimensional:
        - crystal_lattice_base
        - repetitions
        - strained_non_uniform
        - strained_uniform
        - supercell
      two-dimensional:
        - atomic_layers
        - atomic_layers_unique
        - atomic_layers_unique_repeated
        - crystal_lattice_planes
        - slab_stack_configuration
        - slab_unit_cell
      one-dimensional:
        - crystal_lattice_lines
        - crystal_lattice_lines_unique_repeated
        - ribbon_section
        - ribbon_section_hex
        - wire_section

  operations:
    core:
      modifications:
        - perturb
        - repeat
        - strain
      combinations:
        - enums
        - merge
        - stack

materials_category:
  pristine_structures:
    three-dimensional:
      - ideal_crystal
    two-dimensional:
      - monolayer
      - slab
      - slab_strained_supercell
    one-dimensional:
      - nanotape
      - nanowire
    zero-dimensional:
      - nanoparticle
      - nanoribbon

  compound_pristine_structures:
    two-dimensional:
      - heterostack
      - interface
      - multi_layer
    zero-dimensional:
      - nanoribbons_interface

  defective_structures:
    three-dimensional:
      - amorphous
    two-dimensional:
      - adatom
      - grain_boundary_planar
      - island
      - terrace
    one-dimensional:
      - grain_boundary_linear
    zero-dimensional:
      - defect_pair
      - point_defect:
        - interstitial
        - substitutional
        - vacancy
      

  processed_structures:
    three-dimensional:
      - perturbation
    two-dimensional:
      - passivated_surface
    one-dimensional:
      - passivated_edge
    zero-dimensional:
      - passivated_edge

